EmuNoC: Hybrid Emulation for Fast and Flexible Network-on-Chip Prototyping on FPGAs

Networks-on-Chips (NoCs) recently became widely used, from multi-core CPUs to edge-AI accelerators. Emulation on FPGAs promises to accelerate their RTL modeling compared to slow simulations. However, realistic test stimuli are challenging to generate in hardware for diverse applications. In other words, both a fast and flexible design framework is required. The most promising solution is hybrid emulation, in which parts of the design are simulated in software, and the other parts are emulated in hardware. This paper proposes a novel hybrid emulation framework called EmuNoC. We introduce a clock-synchronization method and software-only packet generation that improves the emulation speed by 36.3x to 79.3x over state-of-the-art frameworks while retaining the flexibility of a pure-software interface for stimuli simulation. We also increased the area efficiency to model up to an NoC with 169 routers on a single FPGA, while previous frameworks only achieved 64 routers.

==> figs/nperf.csv <==
trace,freq_min,freq_max,freq_avg
blackscholes_64c_simlarge.tra,525838.1082999931,1596169.713896851,624272.7243736705
blackscholes_64c_simmedium.tra,706918.4396874392,1646396.5351085493,795471.9447386783
blackscholes_64c_simsmall.tra,763511.2190287597,1551402.3842298095,1069850.4291532813
fluidanimate_64c_simmedium.tra,689524.3051681275,2623132.4122432237,1066476.7481210243
fluidanimate_64c_simsmall.tra,1256933.4416423363,2816409.465780486,1903638.3078295933
x264_64c_simsmall.tra,2286184.851520222,3222649.8490392645,2943525.1195315835


==> figs/simulation-speed/performance-frequency-inj.csv <==
inj, booksim, noxim, rata,booksim-freq,noxim-freq,rata-freq
0.01,2.23,4.01,5.24,44843.0493273543,24937.6558603491,19083.9694656489
0.015,3.585,4.02,7.31,27894.0027894003,24875.6218905473,13679.8905608755
0.02,4.885,4.07,7.395,20470.8290685773,24570.0245700246,13522.6504394861
0.025,6.13,4.06,7.46,16313.2137030995,24630.5418719212,13404.8257372654
0.03,7.265,4.03,7.57,13764.6249139711,24813.8957816377,13210.0396301189
0.035,8.615,4.03,7.67,11607.6610562972,24813.8957816377,13037.8096479791
0.04,9.78,4.03,7.72,10224.9488752556,24813.8957816377,12953.3678756477
0.045,11.025,4.09,7.815,9070.2947845805,24449.8777506112,12795.9053103007
0.05,12.34,4.03,7.855,8103.72771474879,24813.8957816377,12730.7447485678
0.055,13.52,4.03,7.95,7396.44970414201,24813.8957816377,12578.6163522013
0.06,14.6,4.03,8.035,6849.31506849315,24813.8957816377,12445.5507156192
0.065,16.005,4.03,8.075,6248.04748516089,24813.8957816377,12383.9009287926
0.07,17.68,4.02,8.145,5656.10859728507,24875.6218905473,12277.4708410068
0.075,18.57,4.11,8.265,5385.0296176629,24330.900243309,12099.2135511192
0.08,19.725,4.05,8.545,5069.70849176172,24691.3580246914,11702.7501462844


==> figs/simulation-speed/performance-frequency-size.csv <==
size, booksim, noxim, rata,booksim-freq,noxim-freq,rata-freq
4,7.335,4.015,7.555,13633.2651670075,24906.600249066,13236.2673726009
5,14.27,6.685,12.595,7007.70847932726,14958.8631264024,7939.65859468043
6,24.39,9.99,19.955,4100.04100041,10010.01001001,5011.27536958156
7,38.95,13.915,29.44,2567.39409499358,7186.48939992814,3396.73913043478
8,57.355,18.6,42.53,1743.52715543545,5376.34408602151,2351.28144838937
9,84.94,24.35,58.68,1177.30162467624,4106.77618069815,1704.15814587594
10,118.53,30.605,78.555,843.668269636379,3267.43996079072,1272.99344408376

